Exploring the fate of primordial discs in Milky Way-sized galaxies with the GigaEris simulation

Recent observations with JWST and ALMA have unveiled galaxies with regular discs at significantly higher redshifts than previously expected. This appears to be in contrast with constraints on the stellar populations of the Milky Way, suggesting that the bulk of the Galactic thin disc formed after $z=1$, and raises questions about the history, evolution, and survivability of primordial discs. Here, we use GigaEris, a state-of-the-art $N$-body, hydrodynamical, cosmological ``zoom-in'' simulation with a billion particles within the virial radius, to delve into the formation of the early kinematically cold discs (KCDs), defined by their ratio between the mean rotational velocity and the radial velocity dispersion, of a Milky Way-sized galaxy at redshifts $z\gtrsim 4$. Our analysis reveals a primarily inward migration pattern for disc stars formed at $z \gtrsim 6$, turning into a mix of inward and outward migration at later times. Stars migrating outwards undergo minimal kinematic heating, and might be identified as part of the thin disc forming at much later epochs. We find that approximately 76 per cent of all stars formed in the KCD at $z \sim 7$ become part of a pseudo-bulge by $z = 4.4$. This proportion decreases to below 10 per cent for KCD stars formed at $z \lesssim 5$. The inward migration of stars born in our KCDs at $z \gtrsim 4$ deviates from the expected inside-out formation scenario of thin discs at lower redshifts. Our results suggest a novel ``two-phase'' disc formation process, whereby the early disc transforms primarily into the pseudo-bulge within less than a billion years, whereas the present-day disc forms subsequently from higher-angular momentum material accreted at later times.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
